AccQOC: Accelerating Quantum Optimal Control Based Pulse Generation

In the last decades, we have witnessed the rapid growth of Quantum Computing. In the current Noisy Intermediate-Scale Quantum (NISQ) era, the capability of a quantum machine is limited by the decoherence time, gate fidelity and the number of Qubits. Current quantum computing applications are far from the real "quantum supremacy" due to the fragile physical Qubits, which can only be entangled for a few microseconds. Recent works use quantum optimal control to reduce the latency of quantum circuits, thereby effectively increasing quantum volume. However, the key challenge of this technique is the large overhead due to long compilation time. In this paper, we propose AccQOC, a comprehensive static/dynamic hybrid workflow to transform gate groups (equivalent to matrices) to pulses using QOC (Quantum Optimal Control) with a reasonable compilation time budget. AccQOC is composed of static pre-compilation and accelerated dynamic compilation. With the methodology of AccQOC, we reached a balanced point of compilation time and overall latency. The results show that accelerated compilation based on MST achieves 9.88x compilation speedup compared to the standard compilation of each group while maintaining an average 2.43x latency reduction compared with gate-based compilation.

==> rebutal.txt <==
126 Review A

1. So the big question is what are qasm1-10?

The qasms files are chosen from the benchmarks used in referece[39]. The benchmark set contains several functions from RevLib, quantum algorithms written in Quipper or Scaffold. Some benchmarks are relevant for existing quantum algorithms and small versions of Shor's algorithm.

2. Does your approach apply to variational algorithms? 

Yes, our method could be applied to variational algorithms. We use MST to handle matrices that fall outside of our category.

3. How does your grouping algorithm compare exactly with the one given in [26]?

We limit the number of qubits inside our groups to limit the size of our category. This is the major difference. The grouping algorithm in [26] minimizes the overall latency without considering the compilation time. We are essentially taking a balanced point in the trade-off between compilation time and pulse latency.

4. Specifically, what are the algorithmic differences?

We slice our programs greedily. We are trying to make the group as “deep” as possible while keeping the number of qubits small. The grouping algorithm in [26] considers false dependency and commutativity to maximize the parallelism.

5. How does it compare empirically in terms of parallelism preserved and suitability of optimal control of the groupings?

We do not consider parallelism in the grouping algorithm. So, we expect to see further improvement of latency reduction if we adopt the CLS in [26]. Our groups are relatively small, which makes it fast to generate pulses from optimal control.

6. What benchmarks are qasm1-10?
It has been clarified in the revised figure.

7. What was your criteria for including/omitting benchmarks?

The benchmark set includes about 100 benchmarks. We choose the quantum programs with most gates and two other variational algorithms to verify our idea.

8. Would you methodology work on programs with arbitrary rotation angles, particularly VQE?

Yes, our methodology could work on programs with arbitrary rotation angles, we include two VQE programs in our evaluation.

1.
So the big question is what are qasm1-10?  What was your criteria for including/omitting benchmarks?
Does your approach apply to variational algorithms? 

How does your grouping algorithm compare exactly with the one given in [26]? Specifically, what are the algorithmic differences? How does it compare empirically in terms of parallelism preserved and suitability of optimal control of the groupings? It would be helpful to have implemented both algorithms and compared them empirically in your framework, especially as they seem similar.

It is not clearly stated what the baseline is in the experiments about QOC acceleration. For example, in section VI H, what is the estimated compilation time? how do you estimate it? How do you compute the 9.44X speedup? In the evaluation, why you use the number of iterations as the metric to indicate the training time saving? What about the actual training time?

What is the baseline in your QOC training acceleration experiments? Can you compare with a brute-force QOC training? For example, applying the time-consuming QOC on as many qubits as possible and compare the latency of the generated pulse with that from the proposed approach. How much training time can you save and how much latency saving you trade-in with the proposed approach when comparing with a brute-force QOC?

b.
To address reviewer B’s question: 
We have chosen the largest 7 qasm programs in our benchmark set, each with between 3000 and 6000 instructions, that the Qiskit can process then. Since we rely on Qiskit library to generate and process DAG of qasm files, those files are the largest we could use as benchmark. 

The mapping process with crosstalk mitigation is modified from the Qiskit mapping program; grouping and pulse generation could also be done at the backend of Qiskit server where qasm files are dealt with. We think it is hopeful that our framework could integrate into Qiskit infrastructure

c.
First, the main contribution of our paper is QOC compilation optimization; crosstalk mitigation is indeed orthogonal to it. We include this topic because it is part of the mapping process that we consider, and we intend to make its optimization a bonus feature of our paper. Mitigating crosstalk during the mapping process would decrease parallelism of the final structure of gates, but the effect is not significant, as demonstrated by a mild 10% increase in critical path. We believe such tradeoff is worth it.

We use the sum of occurrences of nearby pairs of CNOT gates, because it is the metric used in paper xxx.
We think such metric makes sense because we also observe strong crosstalk effect among nearby pairs of CNOT gates but little such effect among non-nearby ones. 

As for just executing one CNOT gate and delaying the execution of the other one, we think such approach is similar to ours: the heuristic function we use during the mapping process will push nearby CNOT to the next layer for delayed execution during the mapping process.

We use the number of iterations during the training process as the metric to evaluate compilation time because the we training time is the bulk. There are indeed other overhead cost during compilation, such as processing quantum programs, grouping gates, building a pre-compilation pulse library, concatenating pulses etc. But such cost, in average, is mostly within seconds, and therefore is insignificant compare to hours of time it takes to complete the training process. Furthermore, the number of iterations could proportionally quantify the amount of training time. Hence, we use training time iterations as the metric for evaluating total compilation time.
 
 

